ImUnity: a generalizable VAE-GAN solution for multicenter MR image harmonization

ImUnity is an original deep-learning model designed for efficient and flexible MR image harmonization. A VAE-GAN network, coupled with a confusion module and an optional biological preservation module, uses multiple 2D-slices taken from different anatomical locations in each subject of the training database, as well as image contrast transformations for its self-supervised training. It eventually generates 'corrected' MR images that can be used for various multi-center population studies. Using 3 open source databases (ABIDE, OASIS and SRPBS), which contain MR images from multiple acquisition scanner types or vendors and a large range of subjects ages, we show that ImUnity: (1) outperforms state-of-the-art methods in terms of quality of images generated using traveling subjects; (2) removes sites or scanner biases while improving patients classification; (3) harmonizes data coming from new sites or scanners without the need for an additional fine-tuning and (4) allows the selection of multiple MR reconstructed images according to the desired applications. Tested here on T1-weighted images, ImUnity could be used to harmonize other types of medical images.

==> reviews.txt <==
REVIEWS ISBI2021

* Although the evaluation workflow may be beneficial to the field, there
is no methodological and application innovation in this study. 
- Modification de l'abstract : "We propose to compare performances of two different existing harmonization approaches: ComBat and CycleGAN. Both methods are present in the literature, and show good performances, but to our knowledge there is no study comparing them."

 * The conclusion that CycleGAN outperforms conventional methods has been shown in a lot of prior
studies and thus does not provide new knowledge to the
field. : Meme modification que précédemment


* It is confusing that “Local intensity gaussian shift” is
reported in Table 1 as it is not in Exp 1-2 as indicated in
the table title. : Ok j'ai remplacé "(Exp1-2)" par "(Exp1-2-3)"

* The results in Table 3 can be presented together with
Fig 2 and Fig 3 so that it is more straight forward. 
 - J'ai mit table3 a la suite des fig 2&3, c'est plus "straight foward" en effet

*In addition, I think using a paired-sample t-test is more
appropriate as the data is paired. : Non je ne suis pas daccord avec ca, l'hypothèse sur les variance égales du t-test classique est trop forte et on voit bien que ce n'est pas la cas visuellement. Donc t-test de Welch me semble OK (https://www.datanovia.com/en/fr/lessons/types-de-test-t/test-t-non-apparie/test-t-de-welch/ )

* Please try to separate	chapters 6 to 8 with at least one
line. : Devrait etre OK

* I also do not know why TABLE 4 is actually needed. :Oui peut être pas nécessaire, à voir !


* Also, there is no comparison with classical preprocessing
methods, e.g., for noise filtering, image equalization,
etc. : Ajout de la phrase "Classical pre-processing steps as standardization or correction of biais intensity are not enough, thus the need for a reference harmonization technique is real." en introduction

* Abstract should have a single paragraph : Ca ne me plait pas trop de tout fusionner ? est ce vraiment utile?

* All presented figures are too small, which makes their
visualization hard. For example, authors could zoom in Fig.
2, keeping the x-ticks. 
 - 

* Use 'i.e.,' instead of 'i.e' : OK

* Remove 'etc...' from the introduction. : OK

